Wideband Relative Transfer Function (RTF) Estimation Exploiting Frequency Correlations

This article focuses on estimating relative transfer functions (RTFs) for beamforming applications. Traditional methods often assume that spectra are uncorrelated, an assumption that is often violated in practical scenarios due to factors such as time-domain windowing or the non-stationary nature of signals, as observed in speech. To overcome these limitations, we propose an RTF estimation technique that leverages spectral and spatial correlations through subspace analysis. Additionally, we derive Cram\'er--Rao bounds (CRBs) for the RTF estimation task, providing theoretical insights into the achievable estimation accuracy. These bounds reveal that channel estimation can be performed more accurately if the noise or the target signal exhibits spectral correlations. Experiments with both real and synthetic data show that our technique outperforms the narrowband maximum-likelihood estimator, known as covariance whitening (CW), when the target exhibits spectral correlations. Although the proposed algorithm generally achieves accuracy close to the theoretical bound, there is potential for further improvement, especially in scenarios with highly spectrally correlated noise. While channel estimation has various applications, we demonstrate the method using a minimum variance distortionless (MVDR) beamformer for multichannel speech enhancement. A free Python implementation is also provided.

==> allout.txt <==
/users/giovanni/.local/lib/python3.10/site-packages/pydub/utils.py:170: RuntimeWarning: Couldn't find ffmpeg or avconv - defaulting to ffmpeg, but may not work
  warn("Couldn't find ffmpeg or avconv - defaulting to ffmpeg, but may not work", RuntimeWarning)
Traceback (most recent call last):
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/texmanager.py", line 233, in _run_checked_subprocess
    report = subprocess.check_output(
  File "/usr/lib/python3.10/subprocess.py", line 420, in check_output
    return run(*popenargs, stdout=PIPE, timeout=timeout, check=True,
  File "/usr/lib/python3.10/subprocess.py", line 524, in run
    raise CalledProcessError(retcode, process.args,
subprocess.CalledProcessError: Command '['latex', '-interaction=nonstopmode', '--halt-on-error', '../207f44027ec6a2000fd3055d917db819.tex']' returned non-zero exit status 1.

The above exception was the direct cause of the following exception:

Traceback (most recent call last):
  File "/usr/lib/python3.10/runpy.py", line 196, in _run_module_as_main
    return _run_code(code, main_globals, None,
  File "/usr/lib/python3.10/runpy.py", line 86, in _run_code
    exec(code, run_globals)
  File "/users/giovanni/PhD-playground/scripts/2023-05 experiments correlation (TSP2023) plots.py", line 30, in <module>
    results_dict = TspScript.run_script(exp_name_,
  File "/users/giovanni/PhD-playground/src/tsp2023.py", line 483, in run_script
    target_folder = TspScript.save_data(figures_=figures,
  File "/users/giovanni/PhD-playground/src/tsp2023.py", line 586, in save_data
    target_folder_ = u.save_figure(figure_, user_file_name=file_name_, out_dir_name=fig_dir_name,
  File "/users/giovanni/PhD-playground/src/utils.py", line 471, in save_figure
    figure.savefig(file_name, dpi=dpi, transparent=transparent, bbox_inches='tight',
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/figure.py", line 3058, in savefig
    self.canvas.print_figure(fname, **kwargs)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/backend_bases.py", line 2295, in print_figure
    self.figure.draw(renderer)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/artist.py", line 74, in draw_wrapper
    result = draw(artist, renderer, *args, **kwargs)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/artist.py", line 51, in draw_wrapper
    return draw(artist, renderer)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/figure.py", line 2836, in draw
    self.execute_constrained_layout(renderer)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/figure.py", line 3198, in execute_constrained_layout
    return do_constrained_layout(fig, renderer, h_pad, w_pad,
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/_constrained_layout.py", line 110, in do_constrained_layout
    make_layout_margins(layoutgrids, fig, renderer, h_pad=h_pad,
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/_constrained_layout.py", line 315, in make_layout_margins
    pos, bbox = get_pos_and_bbox(ax, renderer)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/_constrained_layout.py", line 546, in get_pos_and_bbox
    tightbbox = ax.get_tightbbox(renderer=renderer, for_layout_only=True)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/axes/_base.py", line 4628, in get_tightbbox
    bb_xaxis = self.xaxis.get_tightbbox(
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/axis.py", line 1105, in get_tightbbox
    self._update_label_position(renderer)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/axis.py", line 2083, in _update_label_position
    bboxes, bboxes2 = self._get_tick_boxes_siblings(renderer=renderer)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/axis.py", line 1881, in _get_tick_boxes_siblings
    tlb, tlb2 = axis._get_tick_bboxes(ticks_to_draw, renderer)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/axis.py", line 1085, in _get_tick_bboxes
    return ([tick.label1.get_window_extent(renderer)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/axis.py", line 1085, in <listcomp>
    return ([tick.label1.get_window_extent(renderer)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/text.py", line 910, in get_window_extent
    bbox, info, descent = self._get_layout(self._renderer)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/text.py", line 309, in _get_layout
    _, lp_h, lp_d = renderer.get_text_width_height_descent(
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/backends/_backend_pdf_ps.py", line 107, in get_text_width_height_descent
    w, h, d = texmanager.get_text_width_height_descent(
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/texmanager.py", line 335, in get_text_width_height_descent
    dvifile = self.make_dvi(tex, fontsize)
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/texmanager.py", line 271, in make_dvi
    self._run_checked_subprocess(
  File "/users/giovanni/.local/lib/python3.10/site-packages/matplotlib/texmanager.py", line 241, in _run_checked_subprocess
    raise RuntimeError(
RuntimeError: latex was not able to process the following string:
b'lp'

Here is the full report generated by latex:
This is pdfTeX, Version 3.141592653-2.6-1.40.22 (TeX Live 2022/dev/Debian) (preloaded format=latex)
 restricted \write18 enabled.
entering extended mode
(../207f44027ec6a2000fd3055d917db819.tex
LaTeX2e <2021-11-15> patch level 1
L3 programming layer <2022-01-21>
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2021/10/04 v1.4n Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo))

! LaTeX Error: File `type1cm.sty' not found.

Type X to quit or <RETURN> to proceed,
or enter new name. (Default extension: sty)

Enter file name: 
! Emergency stop.
<read *> 
         
l.6 \usepackage
               {type1ec}^^M
No pages of output.
Transcript written on 207f44027ec6a2000fd3055d917db819.log.


==> cover_letter.txt <==
    Dear Professor Wing-Kin (Ken) Ma,

    please find attached our manuscript "Wideband channel estimation exploiting frequency correlations with applications in speech processing", which we would like to submit for publication as an original research article in your journal IEEE Transactions on Signal processing. 
    Our main result is a new relative transfer function (RTF) estimation technique for array processing. Our algorithm leverages both spectral and spatial correlations of the target and the noise sources through subspace analysis. Additionally, we derive Cramer-Rao Bounds (CRBs) for the RTF estimation task, providing theoretical insights into the achievable estimation accuracy, which is enhanced in the presence of spectral correlations.

    This work has not been submitted elsewhere.

    The corresponding author is Giovanni Bologni (G.Bologni@tudelft.nl).

    We are looking forward to hearing from you.

    Sincerely,
    Giovanni Bologni

